Surface defects in the $O(N)$ model

I study the two-dimensional defects of the $d$ dimensional critical $O(N)$ model and the defect RG flows between them. By combining the $\epsilon$-expansion around $d = 4$ and $d = 6$ as well as large $N$ techniques, I find new conformal defects and examine their behavior across dimensions and at various $N$. I discuss how some of these fixed points relate to the known ordinary, special and extraordinary transitions in the 3d theory, as well as examine the presence of new symmetry breaking fixed points preserving an $O(p) \times O(N-p)$ subgroup of $O(N)$ for $N \le N_c$ (with the estimate $N_c = 6$). I characterise these fixed points by obtaining their conformal anomaly coefficients, their 1-point functions and comment on the calculation of their string potential. These results establish surface operators as a viable approach to the characterisation of interface critical phenomena in the 3d critical $O(N)$ model.

==> data/aphi.dat <==
x y
2.001 0.001
2.002 0.001
2.003 0.002
2.005 0.004
2.01 0.008
2.02 0.015
2.04 0.03
2.079 0.062
2.08 0.063
2.082 0.064
2.084 0.066
2.09 0.071
2.1 0.081
2.122 0.1
2.164 0.143
2.165 0.144
2.167 0.146
2.169 0.148
2.174 0.154
2.184 0.165
2.204 0.187
2.244 0.236
2.245 0.238
2.246 0.239
2.248 0.242
2.253 0.249
2.263 0.262
2.283 0.289
2.322 0.348
2.323 0.35
2.324 0.352
2.327 0.356
2.332 0.365
2.343 0.382
2.364 0.419
2.365 0.421
2.366 0.424
2.369 0.429
2.374 0.438
2.385 0.458
2.406 0.5
2.407 0.502
2.409 0.505
2.411 0.51
2.416 0.52
2.426 0.541
2.445 0.585
2.447 0.588
2.448 0.591
2.45 0.597
2.455 0.608
2.465 0.632
2.485 0.682
2.486 0.686
2.488 0.69
2.49 0.697
2.496 0.711
2.506 0.741
2.528 0.804
2.529 0.809
2.53 0.813
2.533 0.821
2.538 0.838
2.549 0.873
2.57 0.948
2.572 0.953
2.573 0.958
2.576 0.968
2.581 0.988
2.591 1.029
2.612 1.118
2.614 1.123
2.615 1.129
2.618 1.141
2.623 1.165
2.633 1.215
2.654 1.324
2.656 1.331
2.657 1.338
2.659 1.352
2.664 1.379
2.674 1.438
2.675 1.445
2.676 1.453
2.679 1.468
2.684 1.499
2.693 1.564
2.695 1.573
2.696 1.581
2.698 1.598
2.703 1.634
2.713 1.707
2.733 1.87
2.734 1.881
2.735 1.893
2.738 1.918
2.743 1.968
2.754 2.073
2.755 2.087
2.757 2.101
2.759 2.13
2.764 2.188
2.773 2.295


==> data/aphi2.dat <==
x y
3.198 -3.123
3.201 -3.065
3.203 -3.044
3.204 -3.024
3.207 -2.983
3.212 -2.906
3.223 -2.762
3.224 -2.745
3.225 -2.729
3.228 -2.696
3.233 -2.633
3.244 -2.514
3.245 -2.5
3.246 -2.486
3.249 -2.458
3.254 -2.404
3.265 -2.303
3.266 -2.29
3.267 -2.278
3.27 -2.254
3.275 -2.208
3.285 -2.12
3.306 -1.959
3.308 -1.951
3.309 -1.942
3.311 -1.925
3.316 -1.891
3.326 -1.827
3.345 -1.707
3.347 -1.7
3.348 -1.693
3.35 -1.679
3.355 -1.651
3.365 -1.598
3.384 -1.499
3.386 -1.492
3.387 -1.486
3.39 -1.473
3.395 -1.448
3.406 -1.4
3.427 -1.309
3.428 -1.304
3.429 -1.299
3.432 -1.288
3.437 -1.267
3.448 -1.225
3.469 -1.147
3.47 -1.143
3.472 -1.139
3.474 -1.13
3.479 -1.113
3.489 -1.079
3.509 -1.015
3.548 -0.896
3.549 -0.892
3.551 -0.889
3.553 -0.881
3.559 -0.866
3.57 -0.837
3.591 -0.78
3.634 -0.674
3.718 -0.49
3.796 -0.337
3.881 -0.188
3.883 -0.186
3.884 -0.184
3.886 -0.18
3.891 -0.172
3.901 -0.155
3.921 -0.123
3.922 -0.121
3.923 -0.119
3.926 -0.115
3.931 -0.107
3.941 -0.091
3.961 -0.06
3.962 -0.058
3.963 -0.056
3.966 -0.053
3.97 -0.045
3.98 -0.03
3.981 -0.028
3.983 -0.027
3.985 -0.023
3.99 -0.016
3.991 -0.014
3.992 -0.012
3.995 -0.008
3.996 -0.006
3.997 -0.005
3.998 -0.003
3.999 -0.001
4.002 -0.001
4.004 -0.005
4.006 -0.007
4.007 -0.009
4.009 -0.013
4.011 -0.014
4.012 -0.016
4.014 -0.02
4.019 -0.027
4.039 -0.056
4.04 -0.058
4.041 -0.059
4.044 -0.063
4.049 -0.071
4.06 -0.086
4.081 -0.116
4.123 -0.175
4.202 -0.279
4.287 -0.386
4.371 -0.485
4.449 -0.571
4.534 -0.659
4.613 -0.736
4.691 -0.805
4.775 -0.874
4.854 -0.931
4.855 -0.932
4.856 -0.932
4.859 -0.934
4.864 -0.938
4.875 -0.945
4.896 -0.959
4.939 -0.985
4.94 -0.985
4.941 -0.986
4.944 -0.987
4.949 -0.99
4.959 -0.996
4.978 -1.007
5. -1.018
5.018 -1.027
5.019 -1.027
5.021 -1.028
5.023 -1.029
5.028 -1.031
5.038 -1.036
5.057 -1.044
5.058 -1.045
5.06 -1.045
5.062 -1.046
5.067 -1.048
5.077 -1.052
5.096 -1.06
5.098 -1.06
5.099 -1.061
5.101 -1.062
5.107 -1.064
5.117 -1.067
5.138 -1.074
5.14 -1.075
5.141 -1.075
5.144 -1.076
5.149 -1.077
5.16 -1.08
5.181 -1.086
5.182 -1.086
5.183 -1.086
5.186 -1.087
5.191 -1.088
5.201 -1.09
5.202 -1.09
5.203 -1.091
5.205 -1.091
5.21 -1.092
5.22 -1.094
5.221 -1.094
5.223 -1.094
5.225 -1.095
5.23 -1.095
5.231 -1.096
5.233 -1.096
5.235 -1.096
5.24 -1.097
5.241 -1.097
5.242 -1.097
5.245 -1.098
5.25 -1.098
5.26 -1.099
5.261 -1.099
5.262 -1.1
5.265 -1.1
5.27 -1.1
5.272 -1.1
5.273 -1.101
5.276 -1.101
5.281 -1.101
5.282 -1.101
5.284 -1.101
5.286 -1.101
5.288 -1.102
5.289 -1.102
5.292 -1.102
5.293 -1.102
5.294 -1.102
5.296 -1.102
5.297 -1.102
5.298 -1.102
5.3 -1.102
5.301 -1.102
5.302 -1.102
5.304 -1.102
5.305 -1.102
5.307 -1.102
5.308 -1.102
5.309 -1.102
5.311 -1.102
5.312 -1.102
5.313 -1.102
5.315 -1.102
5.316 -1.102
5.317 -1.102
5.319 -1.102
5.32 -1.102
5.321 -1.102
5.323 -1.102
5.324 -1.102
5.325 -1.102
5.327 -1.102
5.328 -1.102
5.329 -1.102
5.331 -1.102
5.332 -1.102
5.335 -1.102
5.336 -1.102
5.337 -1.102
5.34 -1.102
5.341 -1.102
5.343 -1.102
5.345 -1.101
5.347 -1.101
5.348 -1.101
5.351 -1.101
5.352 -1.101
5.353 -1.101
5.356 -1.101
5.357 -1.101
5.358 -1.101
5.361 -1.1
5.366 -1.1
5.368 -1.1
5.369 -1.1
5.372 -1.099
5.377 -1.099
5.378 -1.098
5.379 -1.098
5.382 -1.098
5.387 -1.097
5.389 -1.097
5.39 -1.097
5.393 -1.096
5.398 -1.096
5.399 -1.095
5.4 -1.095
5.403 -1.095
5.408 -1.094
5.41 -1.093
5.411 -1.093
5.413 -1.093
5.419 -1.092
5.429 -1.089
5.43 -1.089
5.432 -1.089
5.434 -1.088
5.439 -1.087
5.449 -1.084
5.45 -1.084
5.451 -1.083
5.454 -1.083
5.459 -1.081
5.468 -1.078
5.47 -1.078
5.471 -1.077
5.473 -1.077
5.478 -1.075
5.488 -1.071
5.508 -1.063
5.509 -1.063
5.51 -1.062
5.513 -1.061
5.518 -1.059
5.529 -1.054
5.55 -1.043
5.551 -1.042
5.553 -1.041
5.555 -1.04
5.561 -1.037
5.571 -1.031
5.593 -1.017
5.594 -1.016
5.595 -1.015
5.597 -1.014
5.602 -1.01
5.612 -1.003
5.632 -0.988
5.633 -0.987
5.635 -0.986
5.637 -0.984
5.642 -0.98
5.652 -0.971
5.672 -0.953
5.673 -0.952
5.674 -0.951
5.677 -0.948
5.682 -0.944
5.691 -0.934
5.711 -0.913
5.712 -0.912
5.713 -0.91
5.716 -0.908
5.72 -0.902
5.73 -0.89
5.75 -0.866
5.751 -0.864
5.752 -0.863
5.755 -0.859
5.76 -0.852
5.771 -0.837
5.792 -0.806
5.793 -0.804
5.794 -0.802
5.797 -0.798
5.802 -0.789
5.813 -0.771
5.834 -0.734
5.835 -0.731
5.836 -0.729
5.839 -0.724
5.844 -0.715
5.854 -0.695
5.873 -0.652
5.875 -0.649
5.876 -0.647
5.878 -0.641
5.883 -0.629
5.893 -0.605
5.913 -0.551
5.914 -0.547
5.915 -0.543
5.918 -0.535
5.924 -0.518
5.935 -0.481
5.936 -0.476
5.937 -0.472
5.94 -0.462
5.946 -0.441
5.957 -0.396
5.958 -0.39
5.959 -0.384
5.962 -0.371
5.968 -0.345
5.969 -0.337
5.97 -0.33
5.973 -0.315
5.979 -0.282
5.98 -0.274
5.981 -0.264
5.984 -0.245
5.985 -0.235
5.987 -0.224
5.99 -0.2
5.991 -0.187
5.992 -0.174
5.994 -0.159
5.995 -0.142
5.996 -0.123
5.998 -0.1
5.999 -0.071
6. 0.


==> data/vplot.dat <==
x,y,dx,dy,scale
-0.457,-0.457,-0.543,-0.543,0.0243
-0.306,-0.45,-0.36,-0.55,0.0228
-0.157,-0.445,-0.176,-0.555,0.0222
-0.00585,-0.444,0.00585,-0.556,0.0224
0.15,-0.445,0.184,-0.555,0.023
0.309,-0.446,0.357,-0.554,0.0236
0.472,-0.447,0.528,-0.553,0.0242
0.637,-0.446,0.696,-0.554,0.0245
0.805,-0.445,0.861,-0.555,0.0247
0.975,-0.443,1.02,-0.557,0.0247
1.15,-0.441,1.19,-0.559,0.0246
1.32,-0.439,1.34,-0.561,0.0245
1.5,-0.438,1.5,-0.562,0.0246
1.68,-0.439,1.65,-0.561,0.0252
1.86,-0.442,1.8,-0.558,0.0263
2.04,-0.446,1.96,-0.554,0.0279
-0.373,-0.302,-0.46,-0.365,0.0215
-0.223,-0.293,-0.277,-0.374,0.0194
-0.0786,-0.287,-0.0881,-0.38,0.0187
0.0696,-0.287,0.0971,-0.38,0.0193
0.225,-0.289,0.275,-0.378,0.0203
0.386,-0.29,0.448,-0.376,0.0212
0.55,-0.291,0.617,-0.376,0.0217
0.717,-0.29,0.783,-0.377,0.022
0.886,-0.288,0.947,-0.379,0.022
1.06,-0.285,1.11,-0.382,0.0218
1.23,-0.282,1.27,-0.385,0.0216
1.41,-0.279,1.42,-0.387,0.0216
1.6,-0.28,1.57,-0.387,0.0221
1.78,-0.283,1.72,-0.384,0.0233
1.96,-0.288,1.87,-0.379,0.0252
-0.445,-0.157,-0.555,-0.176,0.0222
-0.289,-0.151,-0.378,-0.183,0.0189
-0.139,-0.139,-0.195,-0.195,0.0158
-0.00471,-0.13,0.00471,-0.204,0.0149
0.141,-0.135,0.193,-0.199,0.0165
0.299,-0.137,0.368,-0.196,0.0181
0.462,-0.138,0.538,-0.195,0.0191
0.627,-0.137,0.706,-0.196,0.0196
0.796,-0.135,0.871,-0.199,0.0197
0.967,-0.131,1.03,-0.202,0.0194
1.14,-0.126,1.19,-0.207,0.0189
1.32,-0.122,1.34,-0.212,0.0185
1.51,-0.121,1.49,-0.213,0.0188
1.7,-0.125,1.64,-0.208,0.0203
1.88,-0.131,1.79,-0.203,0.0226
2.05,-0.136,1.95,-0.198,0.0253
-0.365,-0.00566,-0.468,0.00566,0.0207
-0.208,-0.00511,-0.292,0.00511,0.017
-0.0528,-0.00411,-0.114,0.00411,0.0123
0.0537,0.0045,0.113,-0.0045,0.012
0.212,0.00656,0.288,-0.00656,0.0153
0.375,0.00849,0.458,-0.00849,0.017
0.54,0.0106,0.627,-0.0106,0.0179
0.707,0.0133,0.793,-0.0133,0.0181
0.876,0.017,0.958,-0.017,0.0178
1.05,0.0225,1.12,-0.0225,0.0169
1.23,0.0312,1.27,-0.0312,0.0156
1.42,0.0379,1.41,-0.0379,0.0152
1.61,0.0317,1.55,-0.0317,0.0172
1.79,0.025,1.71,-0.025,0.0201
1.97,0.021,1.86,-0.021,0.0232
-0.445,0.15,-0.555,0.184,0.023
-0.288,0.147,-0.379,0.187,0.0198
-0.135,0.141,-0.199,0.193,0.0165
0.00559,0.132,-0.00559,0.201,0.014
0.141,0.141,0.192,0.192,0.0146
0.296,0.151,0.37,0.183,0.0162
0.458,0.156,0.542,0.177,0.0172
0.623,0.16,0.71,0.174,0.0176
0.79,0.163,0.876,0.17,0.0173
0.959,0.166,1.04,0.167,0.0164
1.13,0.171,1.2,0.162,0.0145
1.31,0.187,1.35,0.146,0.0112
1.53,0.183,1.47,0.151,0.0139
1.71,0.178,1.62,0.155,0.0179
1.89,0.177,1.78,0.156,0.0214
2.06,0.176,1.94,0.157,0.0246
-0.368,0.307,-0.466,0.359,0.0222
-0.213,0.302,-0.287,0.365,0.0194
-0.064,0.295,-0.103,0.371,0.017
0.0783,0.294,0.0884,0.373,0.016
0.226,0.3,0.274,0.367,0.0165
0.383,0.306,0.451,0.36,0.0173
0.545,0.311,0.622,0.356,0.0177
0.71,0.314,0.79,0.353,0.0176
0.878,0.316,0.955,0.351,0.017
1.05,0.316,1.12,0.351,0.0156
1.23,0.312,1.27,0.355,0.0131
1.44,0.314,1.39,0.352,0.0121
1.62,0.329,1.54,0.338,0.0163
1.8,0.333,1.7,0.334,0.0199
1.97,0.335,1.86,0.332,0.0232
-0.447,0.472,-0.553,0.528,0.0242
-0.291,0.467,-0.376,0.533,0.0215
-0.138,0.462,-0.195,0.538,0.0191
0.00952,0.457,-0.00952,0.543,0.0176
0.156,0.458,0.177,0.542,0.0172
0.309,0.463,0.358,0.537,0.0176
0.468,0.468,0.532,0.532,0.0179
0.632,0.472,0.702,0.528,0.018
0.798,0.473,0.868,0.527,0.0176
0.968,0.473,1.03,0.527,0.0167
1.14,0.47,1.19,0.53,0.0151
1.34,0.466,1.33,0.534,0.0135
1.53,0.48,1.47,0.52,0.0153
1.71,0.49,1.62,0.51,0.0186
1.89,0.495,1.78,0.505,0.0219
2.06,0.498,1.94,0.502,0.025
-0.368,0.635,-0.465,0.698,0.0232
-0.213,0.63,-0.287,0.703,0.0207
-0.0621,0.625,-0.105,0.708,0.0187
0.0855,0.622,0.0811,0.711,0.0177
0.235,0.625,0.265,0.708,0.0176
0.391,0.63,0.442,0.704,0.0179
0.553,0.633,0.614,0.7,0.0181
0.718,0.636,0.782,0.698,0.0179
0.886,0.636,0.947,0.697,0.0172
1.06,0.635,1.11,0.698,0.0161
1.24,0.631,1.26,0.702,0.0146
1.44,0.637,1.39,0.696,0.0148
1.62,0.65,1.54,0.683,0.0175
1.8,0.657,1.7,0.676,0.0206
1.98,0.661,1.86,0.672,0.0237
-0.445,0.805,-0.555,0.861,0.0247
-0.289,0.801,-0.378,0.866,0.0221
-0.135,0.796,-0.199,0.871,0.0197
0.015,0.791,-0.015,0.876,0.018
0.163,0.79,0.17,0.876,0.0173
0.315,0.794,0.352,0.873,0.0174
0.473,0.798,0.527,0.868,0.0176
0.636,0.801,0.697,0.865,0.0176
0.803,0.803,0.864,0.864,0.0172
0.974,0.802,1.03,0.864,0.0163
1.15,0.799,1.18,0.867,0.0148
1.35,0.8,1.32,0.866,0.0142
1.54,0.814,1.46,0.853,0.0163
1.71,0.823,1.62,0.844,0.0194
1.89,0.827,1.78,0.839,0.0225
2.06,0.83,1.94,0.837,0.0255
-0.365,0.974,-0.469,1.03,0.0233
-0.208,0.969,-0.292,1.03,0.0207
-0.0552,0.964,-0.111,1.04,0.0183
0.0929,0.959,0.0737,1.04,0.0167
0.24,0.96,0.26,1.04,0.0163
0.394,0.966,0.44,1.03,0.0165
0.554,0.97,0.613,1.03,0.0168
0.719,0.973,0.781,1.03,0.0166
0.887,0.974,0.946,1.03,0.0158
1.06,0.972,1.11,1.03,0.0144
1.25,0.968,1.25,1.03,0.0129
1.45,0.983,1.38,1.02,0.0147
1.63,0.992,1.54,1.01,0.018
1.8,0.997,1.7,1.,0.0212
1.98,0.999,1.86,1.,0.0242
-0.441,1.15,-0.559,1.19,0.0246
-0.283,1.15,-0.383,1.19,0.0217
-0.126,1.14,-0.207,1.19,0.0189
0.0265,1.14,-0.0265,1.2,0.0163
0.171,1.13,0.162,1.2,0.0145
0.315,1.14,0.352,1.2,0.0145
0.47,1.14,0.53,1.19,0.0151
0.633,1.15,0.7,1.18,0.0153
0.799,1.15,0.867,1.18,0.0148
0.969,1.15,1.03,1.18,0.0135
1.15,1.15,1.19,1.19,0.0104
1.37,1.17,1.3,1.17,0.0127
1.54,1.17,1.46,1.16,0.0166
1.72,1.17,1.62,1.16,0.0199
1.89,1.17,1.78,1.16,0.023
2.06,1.17,1.94,1.16,0.0259
-0.36,1.32,-0.473,1.34,0.023
-0.201,1.32,-0.299,1.34,0.02
-0.0426,1.32,-0.124,1.34,0.0169
0.114,1.32,0.0531,1.35,0.0133
0.238,1.31,0.262,1.36,0.01
0.385,1.33,0.448,1.33,0.0127
0.549,1.34,0.618,1.33,0.014
0.715,1.34,0.785,1.32,0.0143
0.886,1.35,0.947,1.32,0.0138
1.07,1.36,1.1,1.31,0.0128
1.26,1.36,1.24,1.3,0.0134
1.45,1.36,1.38,1.31,0.0161
1.63,1.35,1.54,1.32,0.0191
1.8,1.35,1.7,1.32,0.022
1.98,1.35,1.86,1.32,0.0249
-0.438,1.5,-0.562,1.5,0.0246
-0.279,1.51,-0.387,1.49,0.0217
-0.121,1.51,-0.213,1.49,0.0188
0.0357,1.52,-0.0357,1.48,0.0159
0.183,1.53,0.151,1.47,0.0139
0.324,1.53,0.342,1.47,0.0142
0.48,1.53,0.52,1.47,0.0153
0.644,1.53,0.689,1.47,0.016
0.814,1.54,0.853,1.46,0.0163
0.989,1.54,1.01,1.46,0.0163
1.17,1.54,1.16,1.46,0.0166
1.35,1.54,1.31,1.46,0.0176
1.53,1.53,1.47,1.47,0.0195
1.71,1.53,1.62,1.47,0.0218
1.89,1.53,1.78,1.47,0.0243
2.06,1.52,1.94,1.48,0.027
-0.36,1.69,-0.473,1.65,0.0239
-0.203,1.69,-0.297,1.64,0.0214
-0.048,1.7,-0.119,1.63,0.0194
0.103,1.71,0.0635,1.63,0.0181
0.254,1.71,0.246,1.62,0.018
0.41,1.71,0.423,1.62,0.0184
0.572,1.71,0.595,1.62,0.0189
0.738,1.71,0.762,1.62,0.0192
0.908,1.71,0.925,1.62,0.0195
1.08,1.72,1.08,1.62,0.0197
1.26,1.72,1.24,1.62,0.0202
1.44,1.71,1.39,1.62,0.0211
1.62,1.71,1.55,1.62,0.0226
1.8,1.71,1.7,1.63,0.0245
1.97,1.7,1.86,1.63,0.0267
-0.442,1.86,-0.558,1.8,0.0263
-0.285,1.87,-0.381,1.8,0.0242
-0.131,1.88,-0.203,1.79,0.0226
0.0227,1.88,-0.0227,1.78,0.0217
0.177,1.89,0.156,1.78,0.0214
0.334,1.89,0.333,1.78,0.0216
0.495,1.89,0.505,1.78,0.0219
0.659,1.89,0.674,1.78,0.0222
0.827,1.89,0.839,1.78,0.0225
0.998,1.89,1.,1.78,0.0227
1.17,1.89,1.16,1.78,0.023
1.35,1.89,1.32,1.78,0.0235
1.53,1.89,1.47,1.78,0.0243
1.7,1.89,1.63,1.78,0.0256
1.88,1.88,1.79,1.79,0.0273
2.06,1.88,1.94,1.79,0.0292
-0.368,2.05,-0.465,1.95,0.027
-0.213,2.05,-0.287,1.95,0.0257
-0.0581,2.06,-0.109,1.94,0.0249
0.0976,2.06,0.069,1.94,0.0246
0.256,2.06,0.244,1.94,0.0247
0.416,2.06,0.417,1.94,0.0249
0.58,2.06,0.587,1.94,0.0251
0.746,2.06,0.754,1.94,0.0254
0.915,2.06,0.919,1.94,0.0256
1.09,2.06,1.08,1.94,0.0258
1.26,2.06,1.24,1.94,0.0261
1.43,2.06,1.4,1.94,0.0266
1.61,2.06,1.55,1.94,0.0274
1.79,2.06,1.71,1.94,0.0285
1.97,2.06,1.87,1.94,0.03

==> data/vplot1.dat <==
x y
0.239 1.366
0.24 1.366
0.241 1.366
0.242 1.366
0.243 1.366
0.244 1.366
0.246 1.365
0.253 1.365
0.263 1.364
0.28 1.362
0.305 1.36
0.346 1.356
0.406 1.35
0.48 1.343
0.583 1.331
0.692 1.318
0.801 1.303
0.909 1.285
0.911 1.285
0.912 1.285
0.915 1.284
0.921 1.283
0.932 1.281
0.954 1.277
0.993 1.269
0.994 1.269
0.996 1.268
0.998 1.268
1.003 1.267
1.013 1.265
1.03 1.261
1.062 1.253
1.063 1.253
1.064 1.253
1.066 1.252
1.069 1.251
1.076 1.25
1.088 1.246
1.11 1.24
1.14 1.23
1.162 1.221
1.175 1.216
1.184 1.211
1.19 1.208
1.194 1.206
1.196 1.204
1.198 1.203
1.199 1.202
1.2 1.201

==> data/vplot2.dat <==
x y
0.001 0.001
0. 0.
0.001 0.002
0.002 0.003
0.003 0.004
0.006 0.008
0.01 0.015
0.016 0.027
0.016 0.028
0.017 0.028
0.017 0.03
0.018 0.032
0.021 0.038
0.027 0.052
0.028 0.053
0.028 0.054
0.029 0.056
0.031 0.061
0.035 0.071
0.043 0.096
0.044 0.097
0.044 0.098
0.045 0.1
0.046 0.104
0.049 0.112
0.055 0.132
0.055 0.133
0.056 0.134
0.056 0.137
0.058 0.143
0.061 0.154
0.068 0.18
0.069 0.181
0.069 0.183
0.07 0.187
0.072 0.194
0.076 0.208
0.084 0.241
0.084 0.243
0.085 0.245
0.086 0.25
0.088 0.259
0.092 0.277
0.101 0.318
0.101 0.32
0.102 0.323
0.103 0.328
0.105 0.338
0.109 0.359
0.117 0.404
0.134 0.502
0.135 0.506
0.135 0.509
0.137 0.517
0.139 0.531
0.143 0.56
0.152 0.619
0.169 0.74
0.169 0.744
0.17 0.747
0.171 0.755
0.172 0.769
0.176 0.796
0.183 0.851
0.194 0.952
0.212 1.114
0.223 1.23
0.23 1.292
0.23 1.293
0.23 1.294
0.23 1.295
0.23 1.298
0.231 1.304
0.232 1.314
0.232 1.315
0.232 1.316
0.232 1.319
0.233 1.323
0.233 1.324
0.233 1.326
0.233 1.327
0.234 1.328
0.234 1.329
0.234 1.33

==> data/vplot3.dat <==
x y
1.366 0.239
1.366 0.24
1.366 0.241
1.366 0.242
1.366 0.243
1.366 0.244
1.365 0.246
1.365 0.253
1.364 0.263
1.362 0.28
1.36 0.305
1.356 0.346
1.35 0.406
1.343 0.48
1.331 0.583
1.318 0.692
1.303 0.801
1.285 0.909
1.285 0.911
1.285 0.912
1.284 0.915
1.283 0.921
1.281 0.932
1.277 0.954
1.269 0.993
1.269 0.994
1.268 0.996
1.268 0.998
1.267 1.003
1.265 1.013
1.261 1.03
1.253 1.062
1.253 1.063
1.253 1.064
1.252 1.066
1.251 1.069
1.25 1.076
1.246 1.088
1.24 1.11
1.23 1.14
1.221 1.162
1.216 1.175
1.211 1.184
1.208 1.19
1.206 1.194
1.204 1.196
1.203 1.198
1.202 1.199
1.201 1.2

==> data/vplot4.dat <==
x y
0.001 0.001
0. 0.
0.002 0.001
0.003 0.002
0.004 0.003
0.008 0.006
0.015 0.01
0.027 0.016
0.028 0.016
0.028 0.017
0.03 0.017
0.032 0.018
0.038 0.021
0.052 0.027
0.053 0.028
0.054 0.028
0.056 0.029
0.061 0.031
0.071 0.035
0.096 0.043
0.097 0.044
0.098 0.044
0.1 0.045
0.104 0.046
0.112 0.049
0.132 0.055
0.133 0.055
0.134 0.056
0.137 0.056
0.143 0.058
0.154 0.061
0.18 0.068
0.181 0.069
0.183 0.069
0.187 0.07
0.194 0.072
0.208 0.076
0.241 0.084
0.243 0.084
0.245 0.085
0.25 0.086
0.259 0.088
0.277 0.092
0.318 0.101
0.32 0.101
0.323 0.102
0.328 0.103
0.338 0.105
0.359 0.109
0.404 0.117
0.502 0.134
0.506 0.135
0.509 0.135
0.517 0.137
0.531 0.139
0.56 0.143
0.619 0.152
0.74 0.169
0.744 0.169
0.747 0.17
0.755 0.171
0.769 0.172
0.796 0.176
0.851 0.183
0.952 0.194
1.114 0.212
1.23 0.223
1.292 0.23
1.293 0.23
1.294 0.23
1.295 0.23
1.298 0.23
1.304 0.231
1.314 0.232
1.315 0.232
1.316 0.232
1.319 0.232
1.323 0.233
1.324 0.233
1.326 0.233
1.327 0.233
1.328 0.234
1.329 0.234
1.33 0.234
